Gaussian Process Priors for Dynamic Paired Comparison Modelling

Dynamic paired comparison models, such as Elo and Glicko, are frequently used for sports prediction and ranking players or teams. We present an alternative dynamic paired comparison model which uses a Gaussian Process (GP) as a prior for the time dynamics rather than the Markovian dynamics usually assumed. In addition, we show that the GP model can easily incorporate covariates. We derive an efficient approximate Bayesian inference procedure based on the Laplace Approximation and sparse linear algebra. We select hyperparameters by maximising their marginal likelihood using Bayesian Optimisation, comparing the results against random search. Finally, we fit and evaluate the model on the 2018 season of ATP tennis matches, where it performs competitively, outperforming Elo and Glicko on log loss, particularly when surface covariates are included.

==> jupyter/fast_timings.csv <==
,n,seconds,start_date
0,1316,1.4048707485198975,2017-06-01
1,1316,1.4170548915863037,2017-06-01
2,1316,1.615121841430664,2017-06-01
3,1316,1.4798250198364258,2017-06-01
4,1316,1.37270188331604,2017-06-01
5,1316,1.4213759899139404,2017-06-01
6,1316,1.4523899555206299,2017-06-01
7,1316,1.595001220703125,2017-06-01
8,1316,1.5499358177185059,2017-06-01
9,1316,1.5617306232452393,2017-06-01
10,2059,2.0272421836853027,2017-03-01
11,2059,1.9604880809783936,2017-03-01
12,2059,1.923072099685669,2017-03-01
13,2059,1.9894959926605225,2017-03-01
14,2059,1.9507431983947754,2017-03-01
15,2059,1.9623587131500244,2017-03-01
16,2059,2.5550150871276855,2017-03-01
17,2059,2.0110020637512207,2017-03-01
18,2059,2.0476443767547607,2017-03-01
19,2059,2.001084804534912,2017-03-01
20,2635,2.633800983428955,2017-01-01
21,2635,2.750900983810425,2017-01-01
22,2635,2.7148799896240234,2017-01-01
23,2635,2.6922569274902344,2017-01-01
24,2635,2.669088125228882,2017-01-01
25,2635,2.6890647411346436,2017-01-01
26,2635,2.90242600440979,2017-01-01
27,2635,2.633338212966919,2017-01-01
28,2635,2.906327962875366,2017-01-01
29,2635,2.645784854888916,2017-01-01
30,3968,4.4003589153289795,2016-06-01
31,3968,4.308696746826172,2016-06-01
32,3968,4.320940017700195,2016-06-01
33,3968,4.339693069458008,2016-06-01
34,3968,4.385897874832153,2016-06-01
35,3968,4.3097779750823975,2016-06-01
36,3968,4.366108179092407,2016-06-01
37,3968,4.388868808746338,2016-06-01
38,3968,4.410837888717651,2016-06-01
39,3968,4.31731104850769,2016-06-01
40,5323,6.963886976242065,2016-01-01
41,5323,7.482903003692627,2016-01-01
42,5323,7.17238187789917,2016-01-01
43,5323,7.337038278579712,2016-01-01
44,5323,7.196349143981934,2016-01-01
45,5323,6.959155321121216,2016-01-01
46,5323,7.41303014755249,2016-01-01
47,5323,7.6617841720581055,2016-01-01
48,5323,7.148742914199829,2016-01-01
49,5323,8.31079888343811,2016-01-01


==> jupyter/longer_timings.csv <==
,n,seconds,start_date
0,7941,19.6894690990448,2015-01-01
1,7941,18.20118284225464,2015-01-01
2,7941,17.237467050552368,2015-01-01
3,7941,17.101627826690674,2015-01-01
4,7941,18.49995708465576,2015-01-01
5,7941,18.70921230316162,2015-01-01
6,7941,19.385616064071655,2015-01-01
7,7941,18.04569911956787,2015-01-01
8,7941,17.978584051132202,2015-01-01
9,7941,17.86686682701111,2015-01-01
10,10503,31.25109624862671,2014-01-01
11,10503,31.098426818847656,2014-01-01
12,10503,31.183591842651367,2014-01-01
13,10503,31.095984935760498,2014-01-01
14,10503,31.02942991256714,2014-01-01
15,10503,31.435983180999756,2014-01-01
16,10503,31.21677017211914,2014-01-01
17,10503,31.137444734573364,2014-01-01
18,10503,31.147984981536865,2014-01-01
19,10503,33.35617709159851,2014-01-01
20,13159,47.95289492607117,2013-01-01
21,13159,48.96366477012634,2013-01-01
22,13159,48.02263903617859,2013-01-01
23,13159,51.07882499694824,2013-01-01
24,13159,54.39178109169006,2013-01-01
25,13159,50.052531003952026,2013-01-01
26,13159,49.69185471534729,2013-01-01
27,13159,49.664422273635864,2013-01-01
28,13159,49.66538691520691,2013-01-01
29,13159,51.69781303405762,2013-01-01


==> jupyter/scores_2018_season.csv <==
model,log_loss,accuracy
GP Matern 3/2 + Surface 2016,0.631,0.636
GP Matern 3/2 2016,0.634,0.637
GP Matern 3/2 + 1/2 2016,0.634,0.634
Glicko 2000,0.635,0.641
Glicko 2016,0.637,0.628
Elo 2000,0.638,0.644
Elo 2016,0.639,0.628

